A Homotopy Invariant Based on Convex Dissection Topology and a Distance Optimal Path Planning Algorithm

The concept of path homotopy has received widely attention in the field of path planning in recent years. In this article, a homotopy invariant based on convex dissection for a two-dimensional bounded Euclidean space is developed, which can efficiently encode all homotopy path classes between any two points. Thereafter, the optimal path planning task consists of two steps: (i) search for the homotopy path class that may contain the optimal path, and (ii) obtain the shortest homotopy path in this class. Furthermore, an optimal path planning algorithm called CDT-RRT* (Rapidly-exploring Random Tree Star based on Convex Division Topology) is proposed. We designed an efficient sampling formula for CDT-RRT*, which gives it a tendency to actively explore unknown homotopy classes, and incorporated the principles of the Elastic Band algorithm to obtain the shortest path in each class. Through a series of experiments, it was determined that the performance of the proposed algorithm is comparable with state-of-the-art path planning algorithms. Hence, the application significance of the developed homotopy invariant in the field of path planning was verified.

==> Memo.txt <==

然而，据我们所知，还没有一种快速有效确定路径之间的同伦，且能直接用于指导路径规划过程的方法。
However, as far as we know, there is no method for fast and efficiently determining the homotopy between paths that can be directly used to guide the path planning process.
However, there isn’t a fast and effective method for determining the homotopy between paths as far as we know

However, as far as we know, there is no method that fast and efficiently determines the congruence between paths and can be used directly to guide the path planning process.

